Mesh Denoising and Inpainting using the Total Variation of the Normal and a Shape Newton Approach

We present a novel approach to denoising and inpainting problems for surface meshes. The purpose of these problems is to remove noise or fill in missing parts while preserving important features such as sharp edges. A discrete variant of the total variation of the unit normal vector field serves as a regularizing functional to achieve these goals. In order to solve the resulting problem, we use a version of the split Bregman (ADMM) iteration adapted to the problem. A new formulation of the total variation regularizer, as well as the use of an inexact Newton method for the shape optimization step, bring significant speed-up compared to earlier methods. Numerical examples are included, demonstrating the performance of our algorithm with some complex 3D geometries.

==> src/Fandisk/GradientDescent/history.txt <==
2.517558516612069397e+01 1.130436377127694534e-17 2.773596983346286390e-02 2.517560044449027501e+01 1.000000000000000368e-02 0.000000000000000000e+00 nan 3.000000000000000000e+00 0.000000000000000000e+00
2.398516151206444746e+01 1.252394921166644429e-02 1.394343854521659232e+01 2.774360481396304223e+01 1.000000000000000368e-02 1.244318246841430664e+00 1.244318246841430664e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.007873302665752008e-01 2.922731332352855593e-02 2.830574120641876856e+00 2.832518697949566899e+00 3.844335937500001910e-01 2.692357659339904785e+01 2.567925834655761719e+01 2.000000000000000000e+00 2.100000000000000000e+01
4.097699233707750854e-02 1.228389890822918426e-02 1.035316660899084695e+00 1.036200075472208493e+00 3.844335937500001910e-01 5.203123879432678223e+01 2.510766220092773438e+01 2.000000000000000000e+00 4.100000000000000000e+01
2.043941899595231801e-02 4.705779311662399225e-03 6.221322160782690736e-01 6.224856693051498135e-01 3.844335937500001910e-01 7.763162040710449219e+01 2.560038161277770996e+01 2.000000000000000000e+00 6.100000000000000000e+01
1.435566988462832171e-02 4.999632672229671615e-03 7.171568652669825239e-01 7.173179566860560241e-01 5.766503906250002309e-01 1.030247311592102051e+02 2.539311075210571289e+01 2.000000000000000000e+00 8.100000000000000000e+01
6.909513147104864687e-03 4.006034179742510269e-03 7.843710378713434350e-01 7.844116997681431780e-01 5.766503906250002309e-01 1.280772261619567871e+02 2.505249500274658203e+01 2.000000000000000000e+00 1.010000000000000000e+02
7.104381633082904567e-03 2.213764781791616697e-03 4.389493896118638050e-01 4.390124595424660381e-01 5.766503906250002309e-01 1.532912011146545410e+02 2.521397495269775391e+01 2.000000000000000000e+00 1.210000000000000000e+02
5.827089951736823606e-03 2.338859168966471447e-03 5.186277579076893351e-01 5.186657657026100265e-01 5.766503906250002309e-01 1.783852880001068115e+02 2.509408688545227051e+01 2.000000000000000000e+00 1.410000000000000000e+02
3.592801849733524063e-03 1.085170281214342712e-03 2.315669910084911520e-01 2.315974031469206773e-01 5.766503906250002309e-01 2.035388672351837158e+02 2.515357923507690430e+01 2.000000000000000000e+00 1.610000000000000000e+02
6.335049562422111202e-03 1.669463393812847070e-03 2.900238864494764646e-01 2.900978708509258652e-01 5.766503906250002309e-01 2.285930776596069336e+02 2.505421042442321777e+01 2.000000000000000000e+00 1.810000000000000000e+02
2.853136743908750612e-03 1.415962923614349275e-03 3.434357733499905918e-01 3.434505433927665385e-01 8.649755859375003464e-01 2.537604365348815918e+02 2.516735887527465820e+01 2.000000000000000000e+00 2.010000000000000000e+02
2.507295199148735793e-03 9.864028076742041486e-04 2.509051635942588510e-01 2.509196298378754686e-01 8.649755859375003464e-01 2.788746616840362549e+02 2.511422514915466309e+01 2.000000000000000000e+00 2.210000000000000000e+02
2.614661270314508519e-03 1.192259708392596302e-03 2.861791792818956792e-01 2.861936068315121262e-01 8.649755859375003464e-01 3.040051581859588623e+02 2.513049650192260742e+01 2.000000000000000000e+00 2.410000000000000000e+02
3.110735170686962717e-03 1.574209119482472552e-03 3.653548399264855417e-01 3.653714737980537919e-01 8.649755859375003464e-01 3.290687789916992188e+02 2.506362080574035645e+01 2.000000000000000000e+00 2.610000000000000000e+02
2.181054420416750871e-03 8.532630395684218279e-04 1.929730726722379552e-01 1.929872841219450463e-01 8.649755859375003464e-01 3.542380805015563965e+02 2.516930150985717773e+01 2.000000000000000000e+00 2.810000000000000000e+02
1.000414563797079152e-03 8.805148897664483382e-04 2.367956184493809346e-01 2.367993687757536103e-01 8.649755859375003464e-01 3.793429961204528809e+02 2.510491561889648438e+01 2.000000000000000000e+00 3.010000000000000000e+02
9.553794119399686971e-04 8.994266490535781809e-04 2.383034703256617093e-01 2.383070827469702113e-01 8.649755859375003464e-01 4.044547765254974365e+02 2.511178040504455566e+01 2.000000000000000000e+00 3.210000000000000000e+02
1.868064399477638044e-03 9.218433069454663210e-04 2.429730258390248032e-01 2.429819555955844423e-01 8.649755859375003464e-01 4.295557985305786133e+02 2.510102200508117676e+01 2.000000000000000000e+00 3.410000000000000000e+02
1.983540338823698047e-03 7.974877204771706977e-04 1.817673069364778571e-01 1.817798786716500192e-01 8.649755859375003464e-01 4.546753611564636230e+02 2.511956262588500977e+01 2.000000000000000000e+00 3.610000000000000000e+02
2.110343649457818022e-03 9.550068230762060384e-04 2.364646736793671600e-01 2.364760188404746444e-01 8.649755859375003464e-01 4.798261568546295166e+02 2.515079569816589355e+01 2.000000000000000000e+00 3.810000000000000000e+02
1.879299378346186485e-03 1.051568945957279209e-03 2.742766648729266787e-01 2.742851189131799705e-01 8.649755859375003464e-01 5.049127202033996582e+02 2.508656334877014160e+01 2.000000000000000000e+00 4.010000000000000000e+02
1.547970292097338796e-03 6.641043096160354972e-04 1.859692087390595605e-01 1.859768368523112003e-01 8.649755859375003464e-01 5.301281332969665527e+02 2.521541309356689453e+01 2.000000000000000000e+00 4.210000000000000000e+02
1.152054260341731258e-03 3.103605555155642976e-04 1.051388802761677177e-01 1.051456499262785477e-01 8.649755859375003464e-01 5.552901234626770020e+02 2.516199016571044922e+01 2.000000000000000000e+00 4.410000000000000000e+02
1.316314386321655724e-03 5.891956485664064580e-04 1.683802190793554365e-01 1.683863949738447774e-01 8.649755859375003464e-01 5.805448508262634277e+02 2.525472736358642578e+01 2.000000000000000000e+00 4.610000000000000000e+02
1.059813465845527028e-03 3.015480884878411934e-04 9.717905836056348057e-02 9.718530506037351135e-02 8.649755859375003464e-01 6.057205460071563721e+02 2.517569518089294434e+01 2.000000000000000000e+00 4.810000000000000000e+02
1.091621714902728463e-03 5.124348155700426868e-04 1.341884414148716287e-01 1.341938599070802984e-01 8.649755859375003464e-01 6.308824737071990967e+02 2.516192770004272461e+01 2.000000000000000000e+00 5.010000000000000000e+02
1.267640959679940333e-03 7.010185220000998045e-04 1.947909047853948750e-01 1.947962908468321430e-01 8.649755859375003464e-01 6.560647964477539062e+02 2.518232274055480957e+01 2.000000000000000000e+00 5.210000000000000000e+02
7.325707698759106228e-04 5.256057751870791932e-04 1.418681213651983575e-01 1.418709863962834272e-01 8.649755859375003464e-01 6.812116403579711914e+02 2.514684391021728516e+01 2.000000000000000000e+00 5.410000000000000000e+02
9.364617887137030496e-04 3.587821248331421768e-04 1.069570273053185999e-01 1.069617285541211160e-01 8.649755859375003464e-01 7.063414516448974609e+02 2.512981128692626953e+01 2.000000000000000000e+00 5.610000000000000000e+02
1.021618088890429918e-03 3.963515311493452913e-04 1.107115129074574406e-01 1.107169358694229250e-01 8.649755859375003464e-01 7.314568467140197754e+02 2.511539506912231445e+01 2.000000000000000000e+00 5.810000000000000000e+02
5.859922491462440236e-04 5.183073909373978744e-04 1.307337408943095303e-01 1.307360816212877752e-01 8.649755859375003464e-01 7.565849542617797852e+02 2.512810754776000977e+01 2.000000000000000000e+00 6.010000000000000000e+02
1.239031180517451061e-03 6.588733213700985339e-04 1.551349331754412475e-01 1.551412801406141795e-01 8.649755859375003464e-01 7.817783634662628174e+02 2.519340920448303223e+01 2.000000000000000000e+00 6.210000000000000000e+02
4.193523224823092000e-04 4.636547491637102642e-04 1.412146684338129732e-01 1.412160522496239690e-01 8.649755859375003464e-01 8.069023735523223877e+02 2.512401008605957031e+01 2.000000000000000000e+00 6.410000000000000000e+02
4.241153907539313016e-04 4.533975933504097357e-04 9.244315626406500452e-02 9.244524099868349498e-02 8.649755859375003464e-01 8.320416905879974365e+02 2.513931703567504883e+01 2.000000000000000000e+00 6.610000000000000000e+02
8.972820745120329428e-04 3.456428664233215519e-04 9.726838810282317782e-02 9.727314073388286519e-02 8.649755859375003464e-01 8.571668472290039062e+02 2.512515664100646973e+01 2.000000000000000000e+00 6.810000000000000000e+02
3.368450397314563024e-04 3.476071534572295566e-04 1.082934794806143242e-01 1.082945612361588539e-01 8.649755859375003464e-01 8.822889130115509033e+02 2.512206578254699707e+01 2.000000000000000000e+00 7.010000000000000000e+02
5.691616323260158695e-04 4.649843733216459411e-04 1.359417367416922429e-01 1.359437234438526931e-01 8.649755859375003464e-01 9.073722548484802246e+02 2.508334183692932129e+01 2.000000000000000000e+00 7.210000000000000000e+02
3.277068588619701326e-04 3.182530442048793983e-04 9.896447107345705818e-02 9.896552536936592537e-02 8.649755859375003464e-01 9.325635049343109131e+02 2.519125008583068848e+01 2.000000000000000000e+00 7.410000000000000000e+02
1.006319576758629231e-03 4.216940316086441060e-04 1.057870137138137712e-01 1.057926404596911674e-01 8.649755859375003464e-01 9.577010684013366699e+02 2.513756346702575684e+01 2.000000000000000000e+00 7.610000000000000000e+02
1.274505368138200475e-03 6.781597490143377593e-04 1.564962565393796523e-01 1.565029155492571877e-01 8.649755859375003464e-01 9.827884166240692139e+02 2.508734822273254395e+01 2.000000000000000000e+00 7.810000000000000000e+02
3.682256903934426296e-04 4.698872221167507148e-04 1.411944150853081947e-01 1.411956771131569754e-01 8.649755859375003464e-01 1.007944407463073730e+03 2.515599083900451660e+01 2.000000000000000000e+00 8.010000000000000000e+02
3.130481316969991874e-04 3.796693488692603710e-04 1.145594788273062298e-01 1.145605356880424752e-01 8.649755859375003464e-01 1.033137491226196289e+03 2.519308376312255859e+01 2.000000000000000000e+00 8.210000000000000000e+02
8.907985286926107865e-04 3.502735038125281671e-04 7.370915098986942360e-02 7.371536578755857883e-02 8.649755859375003464e-01 1.058274070024490356e+03 2.513657879829406738e+01 2.000000000000000000e+00 8.410000000000000000e+02
7.962071152238514582e-04 4.425620605157921071e-04 1.105090614152766798e-01 1.105128158261888260e-01 8.649755859375003464e-01 1.083412253141403198e+03 2.513818311691284180e+01 2.000000000000000000e+00 8.610000000000000000e+02
9.324016650817281001e-04 4.919121297562747920e-04 1.399398320871644563e-01 1.399438028459718264e-01 8.649755859375003464e-01 1.108487740039825439e+03 2.507548689842224121e+01 2.000000000000000000e+00 8.810000000000000000e+02
4.344974339552296581e-04 3.803395292109009503e-04 1.126138175539556779e-01 1.126152980294116562e-01 8.649755859375003464e-01 1.133628188610076904e+03 2.514044857025146484e+01 2.000000000000000000e+00 9.010000000000000000e+02
2.641398608388826393e-04 3.351288539932715193e-04 5.164396412042633611e-02 5.164572694121698226e-02 8.649755859375003464e-01 1.158812611818313599e+03 2.518442320823669434e+01 2.000000000000000000e+00 9.210000000000000000e+02
2.968604200860012771e-04 2.729480923071144968e-04 7.741857336015528501e-02 7.741962366152300989e-02 8.649755859375003464e-01 1.183957507133483887e+03 2.514489531517028809e+01 2.000000000000000000e+00 9.410000000000000000e+02
3.527029103667364616e-04 3.477641765693244009e-04 9.070478025432865410e-02 9.070613264962593125e-02 8.649755859375003464e-01 1.209104427814483643e+03 2.514692068099975586e+01 2.000000000000000000e+00 9.610000000000000000e+02
4.786160482679474863e-04 2.437824418171791196e-04 7.035761024547897147e-02 7.035966047853929595e-02 8.649755859375003464e-01 1.234254352331161499e+03 2.514992451667785645e+01 2.000000000000000000e+00 9.810000000000000000e+02


==> src/Fandisk/Newton/history.txt <==
2.517558516612069397e+01 1.130436377127694534e-17 2.773596983346286390e-02 2.517560044449027501e+01 1.000000000000000368e-02 0.000000000000000000e+00 nan 3.000000000000000000e+00 0.000000000000000000e+00
1.251367215075623385e+01 1.517742840576851437e-01 1.483144944599033010e+00 1.260217223563473787e+01 1.000000000000000368e-02 2.487754106521606445e+00 2.487754106521606445e+00 3.000000000000000000e+00 1.000000000000000000e+00
5.715192030275328960e-02 2.155212204477066282e-02 6.287837062795503806e-02 8.766142510677904509e-02 2.562890625000001088e-01 3.297214341163635254e+01 3.048438930511474609e+01 3.000000000000000000e+00 2.100000000000000000e+01
2.391055019519275696e-02 6.693052594192263650e-03 1.084785795632792205e-02 2.709589241759944797e-02 2.562890625000001088e-01 6.151110816001892090e+01 2.853896474838256836e+01 3.000000000000000000e+00 4.100000000000000000e+01
1.241296860148705800e-02 3.530016922666032522e-03 7.306503912578947088e-03 1.482996319618978646e-02 2.562890625000001088e-01 9.014441013336181641e+01 2.863330197334289551e+01 3.000000000000000000e+00 6.100000000000000000e+01
6.496647206223840447e-03 1.985853350631281485e-03 5.980780939080545524e-04 6.819658045588665798e-03 5.766503906250002309e-01 1.197851660251617432e+02 2.964075589179992676e+01 3.000000000000000000e+00 8.100000000000000000e+01
3.681793501646585427e-03 1.230086743662293014e-03 8.507909503212117289e-05 3.882776743274355801e-03 5.766503906250002309e-01 1.497062790393829346e+02 2.992111301422119141e+01 3.000000000000000000e+00 1.010000000000000000e+02
2.552074566335542360e-03 7.946405816666843227e-04 7.926461028606400765e-04 2.787978854035387533e-03 5.766503906250002309e-01 1.780959200859069824e+02 2.838964104652404785e+01 2.000000000000000000e+00 1.210000000000000000e+02
1.893997737242799056e-03 5.445321702298738407e-04 3.643584119978881815e-04 2.004120696337853124e-03 5.766503906250002309e-01 1.992708573341369629e+02 2.117493724822998047e+01 2.000000000000000000e+00 1.410000000000000000e+02
1.487663928308520078e-03 3.650902375755163236e-04 1.618729248617468096e-04 1.540336875156399395e-03 5.766503906250002309e-01 2.205508339405059814e+02 2.127997660636901855e+01 2.000000000000000000e+00 1.610000000000000000e+02
1.218532789367696026e-03 2.666017596869987914e-04 8.447687530112369151e-05 1.250213981481995522e-03 8.649755859375003464e-01 2.420411491394042969e+02 2.149031519889831543e+01 2.000000000000000000e+00 1.810000000000000000e+02
9.775084740182532310e-04 2.585890303990272493e-04 8.059276534423791283e-05 1.014340326146029965e-03 8.649755859375003464e-01 2.639126534461975098e+02 2.187150430679321289e+01 2.000000000000000000e+00 2.010000000000000000e+02
8.222486665045213115e-04 2.281221466349825941e-04 5.594142423935561894e-05 8.551386006371970673e-04 8.649755859375003464e-01 2.860988070964813232e+02 2.218615365028381348e+01 2.000000000000000000e+00 2.210000000000000000e+02
6.561159444444202146e-04 2.194624210766993268e-04 5.120316119869674950e-05 6.937388921891144214e-04 8.649755859375003464e-01 3.082740125656127930e+02 2.217520546913146973e+01 2.000000000000000000e+00 2.410000000000000000e+02
5.556957103690166868e-04 1.724010522100108422e-04 3.157472872501156726e-05 5.826807091535664068e-04 8.649755859375003464e-01 3.281391577720642090e+02 1.986514520645141602e+01 2.000000000000000000e+00 2.610000000000000000e+02
4.711049586076972574e-04 1.479225040454443100e-04 8.542678318799414765e-04 9.867089124015707320e-04 8.649755859375003464e-01 3.412160718441009521e+02 1.307691407203674316e+01 1.000000000000000000e+00 2.810000000000000000e+02
4.203170082843422548e-04 1.097904815691716967e-04 5.407641798369762585e-04 6.936470539770554994e-04 8.649755859375003464e-01 3.538371407985687256e+02 1.262106895446777344e+01 1.000000000000000000e+00 3.010000000000000000e+02
3.795476898218219414e-04 9.932606592094435295e-05 4.758350774741817741e-04 6.167180370114646801e-04 8.649755859375003464e-01 3.664489216804504395e+02 1.261178088188171387e+01 1.000000000000000000e+00 3.210000000000000000e+02
3.474279559887826895e-04 9.227491481704800606e-05 4.007077239113899093e-04 5.383191660244725923e-04 8.649755859375003464e-01 3.787974112033843994e+02 1.234848952293395996e+01 1.000000000000000000e+00 3.410000000000000000e+02
3.093170739238245066e-04 8.388649078312440275e-05 3.489960078771692036e-04 4.738271932581593284e-04 8.649755859375003464e-01 3.911492195129394531e+02 1.235180830955505371e+01 1.000000000000000000e+00 3.610000000000000000e+02
2.829393721039457016e-04 8.303142643686558112e-05 3.364222599391556074e-04 4.473576232113234824e-04 8.649755859375003464e-01 4.034947748184204102e+02 1.234555530548095703e+01 1.000000000000000000e+00 3.810000000000000000e+02
2.569738045755463993e-04 6.627717013023296997e-05 2.521353347089404250e-04 3.660606869458838319e-04 8.649755859375003464e-01 4.158693509101867676e+02 1.237457609176635742e+01 1.000000000000000000e+00 4.010000000000000000e+02
2.364550133907940060e-04 7.355779548546856708e-05 2.881765649957273006e-04 3.799571755435857384e-04 8.649755859375003464e-01 4.282533001899719238e+02 1.238394927978515625e+01 1.000000000000000000e+00 4.210000000000000000e+02
2.264838349787737107e-04 5.027611384861587585e-05 1.499223215965697197e-04 2.762233111873736409e-04 8.649755859375003464e-01 4.406660561561584473e+02 1.241275596618652344e+01 1.000000000000000000e+00 4.410000000000000000e+02
2.126556527093950938e-04 6.340976661868178658e-05 2.171452285500521159e-04 3.104758853984459100e-04 8.649755859375003464e-01 4.530472774505615234e+02 1.238122129440307617e+01 1.000000000000000000e+00 4.610000000000000000e+02
2.084376583105555195e-04 4.485918165140317362e-05 1.334428934020527775e-04 2.515265580012041252e-04 8.649755859375003464e-01 4.654869954586029053e+02 1.243971800804138184e+01 1.000000000000000000e+00 4.810000000000000000e+02
1.947407769009094859e-04 5.899428671396827963e-05 2.056421295138429492e-04 2.892973928051337349e-04 8.649755859375003464e-01 4.779120631217956543e+02 1.242506766319274902e+01 1.000000000000000000e+00 5.010000000000000000e+02
1.932546736614035332e-04 4.539377427289530077e-05 1.395980850758314715e-04 2.426841341982479826e-04 8.649755859375003464e-01 4.903135731220245361e+02 1.240151000022888184e+01 1.000000000000000000e+00 5.210000000000000000e+02
1.827177806507948403e-04 5.330900250334963332e-05 1.818741493515933761e-04 2.632600298492344362e-04 8.649755859375003464e-01 5.027058942317962646e+02 1.239232110977172852e+01 1.000000000000000000e+00 5.410000000000000000e+02
1.805612168128550312e-04 4.635075741538644049e-05 1.425867345544959983e-04 2.346949564878486139e-04 8.649755859375003464e-01 5.151540021896362305e+02 1.244810795783996582e+01 1.000000000000000000e+00 5.610000000000000000e+02
1.731757391169840823e-04 5.065820009157467901e-05 1.771467174979217678e-04 2.528577651082130544e-04 8.649755859375003464e-01 5.276103971004486084e+02 1.245639491081237793e+01 1.000000000000000000e+00 5.810000000000000000e+02
1.691380076522968116e-04 5.380100932193880537e-05 1.914465057300578034e-04 2.610631701196030469e-04 8.649755859375003464e-01 5.401333034038543701e+02 1.252290630340576172e+01 1.000000000000000000e+00 6.010000000000000000e+02
1.637627124187697241e-04 4.130688672864768984e-05 1.350573432881389954e-04 2.162521002118042435e-04 8.649755859375003464e-01 5.525465738773345947e+02 1.241327047348022461e+01 1.000000000000000000e+00 6.210000000000000000e+02
1.526475468142197490e-04 5.855700350041220163e-05 1.887773294780713978e-04 2.497340111643166411e-04 8.649755859375003464e-01 5.649475381374359131e+02 1.240096426010131836e+01 1.000000000000000000e+00 6.410000000000000000e+02
1.549895734285547107e-04 3.302342736094466597e-05 8.972288857476175001e-05 1.821057697065857730e-04 1.297463378906250409e+00 5.774318659305572510e+02 1.248432779312133789e+01 1.000000000000000000e+00 6.610000000000000000e+02
1.345911573238114619e-04 7.832832520759431963e-05 3.084726324025123122e-04 3.455509674431907945e-04 1.297463378906250409e+00 5.898594360351562500e+02 1.242757010459899902e+01 1.000000000000000000e+00 6.810000000000000000e+02
1.318681031811375624e-04 4.902025238481385531e-05 1.545512955746725168e-04 2.089935040719490401e-04 1.297463378906250409e+00 6.023043241500854492e+02 1.244488811492919922e+01 1.000000000000000000e+00 7.010000000000000000e+02
1.171736748479771534e-04 6.975588106529535966e-05 2.340584507874474509e-04 2.708854211758083197e-04 1.297463378906250409e+00 6.147217426300048828e+02 1.241741847991943359e+01 1.000000000000000000e+00 7.210000000000000000e+02
1.135034312202376326e-04 5.513620128024116754e-05 1.913653742878645178e-04 2.292242048011443182e-04 1.297463378906250409e+00 6.271526372432708740e+02 1.243089461326599121e+01 1.000000000000000000e+00 7.410000000000000000e+02
1.030910111544406721e-04 5.939580901969119452e-05 2.275709339367635556e-04 2.567959280884325865e-04 1.297463378906250409e+00 6.396469383239746094e+02 1.249430108070373535e+01 1.000000000000000000e+00 7.610000000000000000e+02
9.909453629604785061e-05 5.544755148998206494e-05 1.927970256702152795e-04 2.237517624450019969e-04 1.297463378906250409e+00 6.523748667240142822e+02 1.272792840003967285e+01 1.000000000000000000e+00 7.810000000000000000e+02
9.446510655481158911e-05 4.338454541394525291e-05 1.399256004329853134e-04 1.743130769440951887e-04 1.297463378906250409e+00 6.651570918560028076e+02 1.278222513198852539e+01 1.000000000000000000e+00 8.010000000000000000e+02
8.770117299324041210e-05 5.908851274063261355e-05 2.007595881227981901e-04 2.269082640749908004e-04 1.297463378906250409e+00 6.778641679286956787e+02 1.270707607269287109e+01 1.000000000000000000e+00 8.210000000000000000e+02
9.094473826620977776e-05 3.289236817502987466e-05 8.949042726244842898e-05 1.317626270005523654e-04 1.297463378906250409e+00 6.906666162014007568e+02 1.280244827270507812e+01 1.000000000000000000e+00 8.410000000000000000e+02
8.217340805250755568e-05 5.474011424658089246e-05 1.737939405441486893e-04 1.998831730500487478e-04 1.297463378906250409e+00 7.033983511924743652e+02 1.273173499107360840e+01 1.000000000000000000e+00 8.610000000000000000e+02
8.379681991989141698e-05 3.438272615486792936e-05 9.035658679833110394e-05 1.279390154111391170e-04 1.297463378906250409e+00 7.161706521511077881e+02 1.277230095863342285e+01 1.000000000000000000e+00 8.810000000000000000e+02
7.603183883300266980e-05 4.434966057347075884e-05 1.296936769264254020e-04 1.567424088879769959e-04 1.297463378906250409e+00 7.289252278804779053e+02 1.275457572937011719e+01 1.000000000000000000e+00 9.010000000000000000e+02
7.541247868158761569e-05 3.830578755247463727e-05 1.035936661574475727e-04 1.337386367840532480e-04 1.297463378906250409e+00 7.416795363426208496e+02 1.275430846214294434e+01 1.000000000000000000e+00 9.210000000000000000e+02
7.358394047019503777e-05 3.516016244713906916e-05 9.918885217280150801e-05 1.284105202613410599e-04 1.297463378906250409e+00 7.544587404727935791e+02 1.277920413017272949e+01 1.000000000000000000e+00 9.410000000000000000e+02
7.055679568788661166e-05 3.931476861351570546e-05 9.855957675852101811e-05 1.274280291760617812e-04 1.297463378906250409e+00 7.672122926712036133e+02 1.275355219841003418e+01 1.000000000000000000e+00 9.610000000000000000e+02
7.095484993694052870e-05 2.760542282556160244e-05 6.195062688856533813e-05 9.815564309217285495e-05 1.297463378906250409e+00 7.799999644756317139e+02 1.278767180442810059e+01 1.000000000000000000e+00 9.810000000000000000e+02


==> src/Fandisk/Riemanian/history.txt <==
2.517558516612069042e+01 2.773596983346286390e-02 2.773596983346286390e-02 2.517560044449027146e+01 1.000000000000000000e+00 0.000000000000000000e+00 nan 3.000000000000000000e+00 0.000000000000000000e+00
8.441631222286551939e-01 3.608620362150141858e+01 3.608620362150141858e+01 3.609607600819503403e+01 1.000000000000000000e+00 1.348663806915283203e+00 1.348663806915283203e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.325203129163389282e-02 1.056526050290197816e+01 1.056526050290197816e+01 1.056551443869482831e+01 1.000000000000000000e+00 2.529283618927001953e+01 2.394417238235473633e+01 2.000000000000000000e+00 2.100000000000000000e+01
3.943196525313420742e-02 5.413717768267686914e+00 5.413717768267686914e+00 5.413861371917550791e+00 1.000000000000000000e+00 4.930209159851074219e+01 2.400925540924072266e+01 2.000000000000000000e+00 4.100000000000000000e+01
2.143333968571712461e-02 4.149175903011350641e+00 4.149175903011350641e+00 4.149231261592939646e+00 1.000000000000000000e+00 7.323051953315734863e+01 2.392842793464660645e+01 2.000000000000000000e+00 6.100000000000000000e+01
1.745631311522621160e-02 3.263581065903354617e+00 3.263581065903354617e+00 3.263627750922346138e+00 1.000000000000000000e+00 9.716798377037048340e+01 2.393746423721313477e+01 2.000000000000000000e+00 8.100000000000000000e+01
1.236298275460970091e-02 2.627359875856017712e+00 2.627359875856017712e+00 2.627388962563544705e+00 1.000000000000000000e+00 1.210983169078826904e+02 2.393033313751220703e+01 2.000000000000000000e+00 1.010000000000000000e+02
8.741888492291167642e-03 2.145995332773226849e+00 2.145995332773226849e+00 2.146013138100250295e+00 1.000000000000000000e+00 1.450229740142822266e+02 2.392465710639953613e+01 2.000000000000000000e+00 1.210000000000000000e+02
7.349634144268301153e-03 1.721132153741777415e+00 1.721132153741777415e+00 1.721147845992860637e+00 1.000000000000000000e+00 1.689329407215118408e+02 2.390996670722961426e+01 2.000000000000000000e+00 1.410000000000000000e+02
5.102001399759391494e-03 1.400345669994534026e+00 1.400345669994534026e+00 1.400354964246823819e+00 1.000000000000000000e+00 1.928959729671478271e+02 2.396303224563598633e+01 2.000000000000000000e+00 1.610000000000000000e+02
4.344339791152379733e-03 1.208726504331766982e+00 1.208726504331766982e+00 1.208734311402763995e+00 1.000000000000000000e+00 2.168019015789031982e+02 2.390592861175537109e+01 2.000000000000000000e+00 1.810000000000000000e+02
4.227898499942850906e-03 1.032366212181338394e+00 1.032366212181338394e+00 1.032374869502047821e+00 1.000000000000000000e+00 2.407145705223083496e+02 2.391266894340515137e+01 2.000000000000000000e+00 2.010000000000000000e+02
3.928558825550908414e-03 9.010717107774126600e-01 9.010717107774126600e-01 9.010802747468058538e-01 1.000000000000000000e+00 2.646296429634094238e+02 2.391507244110107422e+01 2.000000000000000000e+00 2.210000000000000000e+02
3.825189550976520157e-03 8.497917201788153241e-01 8.497917201788153241e-01 8.498003293477655040e-01 1.000000000000000000e+00 2.885397560596466064e+02 2.391011309623718262e+01 2.000000000000000000e+00 2.410000000000000000e+02
3.373602942325935883e-03 7.214570221178557841e-01 7.214570221178557841e-01 7.214649097218635010e-01 1.000000000000000000e+00 3.123460092544555664e+02 2.380625319480895996e+01 2.000000000000000000e+00 2.610000000000000000e+02
2.237301570581237773e-03 6.396650424820432557e-01 6.396650424820432557e-01 6.396689550790095602e-01 1.000000000000000000e+00 3.363716032505035400e+02 2.402559399604797363e+01 2.000000000000000000e+00 2.810000000000000000e+02
2.164310505578701319e-03 5.848395656282814326e-01 5.848395656282814326e-01 5.848435703367538263e-01 1.000000000000000000e+00 3.603635005950927734e+02 2.399189734458923340e+01 2.000000000000000000e+00 3.010000000000000000e+02
2.160176417058116104e-03 5.449946294468333008e-01 5.449946294468333008e-01 5.449989105384008825e-01 1.000000000000000000e+00 3.842912142276763916e+02 2.392771363258361816e+01 2.000000000000000000e+00 3.210000000000000000e+02
1.744042273127752521e-03 4.844791715910744534e-01 4.844791715910744534e-01 4.844823107080631353e-01 1.000000000000000000e+00 4.082162442207336426e+02 2.392502999305725098e+01 2.000000000000000000e+00 3.410000000000000000e+02
1.513824860786151761e-03 4.737850589818501934e-01 4.737850589818501934e-01 4.737874774412514922e-01 1.000000000000000000e+00 4.321514101028442383e+02 2.393516588211059570e+01 2.000000000000000000e+00 3.610000000000000000e+02
1.443121553334438933e-03 4.122233771239719458e-01 4.122233771239719458e-01 4.122259031736240642e-01 1.000000000000000000e+00 4.560637350082397461e+02 2.391232490539550781e+01 2.000000000000000000e+00 3.810000000000000000e+02
1.381643878013175727e-03 3.816553088256240400e-01 3.816553088256240400e-01 3.816578096863577629e-01 1.000000000000000000e+00 4.799836280345916748e+02 2.391989302635192871e+01 2.000000000000000000e+00 4.010000000000000000e+02
1.394190820990901143e-03 3.472694286044203382e-01 3.472694286044203382e-01 3.472722272386404851e-01 1.000000000000000000e+00 5.039059572219848633e+02 2.392232918739318848e+01 2.000000000000000000e+00 4.210000000000000000e+02
1.523538512396019557e-03 3.361219978799407371e-01 3.361219978799407371e-01 3.361254507299344940e-01 1.000000000000000000e+00 5.277764601707458496e+02 2.387050294876098633e+01 2.000000000000000000e+00 4.410000000000000000e+02
1.182697456241445580e-03 3.172432640887338229e-01 3.172432640887338229e-01 3.172454686562868886e-01 1.000000000000000000e+00 5.517759759426116943e+02 2.399951577186584473e+01 2.000000000000000000e+00 4.610000000000000000e+02
9.005605875700293172e-04 2.930283369995999032e-01 2.930283369995999032e-01 2.930297208375337581e-01 1.000000000000000000e+00 5.757458600997924805e+02 2.396988415718078613e+01 2.000000000000000000e+00 4.810000000000000000e+02
8.743908250378825851e-04 2.774145619955573072e-01 2.774145619955573072e-01 2.774159400007537579e-01 1.000000000000000000e+00 5.996764962673187256e+02 2.393063616752624512e+01 2.000000000000000000e+00 5.010000000000000000e+02
8.860920623717336454e-04 2.611154845775909839e-01 2.611154845775909839e-01 2.611169880443115487e-01 1.000000000000000000e+00 6.236122424602508545e+02 2.393574619293212891e+01 2.000000000000000000e+00 5.210000000000000000e+02
7.565209677127166009e-04 2.456643665900805906e-01 2.456643665900805906e-01 2.456655314367078569e-01 1.000000000000000000e+00 6.476984953880310059e+02 2.408625292778015137e+01 2.000000000000000000e+00 5.410000000000000000e+02
9.132150645085245974e-04 2.349143465426627164e-01 2.349143465426627164e-01 2.349161215696365657e-01 1.000000000000000000e+00 6.714787960052490234e+02 2.378030061721801758e+01 2.000000000000000000e+00 5.610000000000000000e+02
6.709804993394395374e-04 2.296742885058436490e-01 2.296742885058436490e-01 2.296752686196230353e-01 1.000000000000000000e+00 6.954911291599273682e+02 2.401233315467834473e+01 2.000000000000000000e+00 5.810000000000000000e+02
7.923952289940398679e-04 2.138349022236060715e-01 2.138349022236060715e-01 2.138363703844088914e-01 1.000000000000000000e+00 7.192834377288818359e+02 2.379230856895446777e+01 2.000000000000000000e+00 6.010000000000000000e+02
7.106814020252076201e-04 1.985457047813617704e-01 1.985457047813617704e-01 1.985469766961533156e-01 1.000000000000000000e+00 7.432442166805267334e+02 2.396077895164489746e+01 2.000000000000000000e+00 6.210000000000000000e+02
7.147687156567625408e-04 1.881157650412444704e-01 1.881157650412444704e-01 1.881171229616527552e-01 1.000000000000000000e+00 7.671422693729400635e+02 2.389805269241333008e+01 2.000000000000000000e+00 6.410000000000000000e+02
6.425359299462926740e-04 1.822455202479980885e-01 1.822455202479980885e-01 1.822466529264248347e-01 1.000000000000000000e+00 7.910452001094818115e+02 2.390293073654174805e+01 2.000000000000000000e+00 6.610000000000000000e+02
4.749375105506822262e-04 1.798868568781502308e-01 1.798868568781502308e-01 1.798874838423702993e-01 1.000000000000000000e+00 8.150123274326324463e+02 2.396712732315063477e+01 2.000000000000000000e+00 6.810000000000000000e+02
4.360570057653347185e-04 1.736356958136395234e-01 1.736356958136395234e-01 1.736362433548912787e-01 1.000000000000000000e+00 8.389236824512481689e+02 2.391135501861572266e+01 2.000000000000000000e+00 7.010000000000000000e+02
5.359078604946749353e-04 1.659344153734766403e-01 1.659344153734766403e-01 1.659352807650393002e-01 1.000000000000000000e+00 8.627816565036773682e+02 2.385797405242919922e+01 2.000000000000000000e+00 7.210000000000000000e+02
4.364376324297583793e-04 1.615963161211480537e-01 1.615963161211480537e-01 1.615969054831589702e-01 1.000000000000000000e+00 8.867538712024688721e+02 2.397221469879150391e+01 2.000000000000000000e+00 7.410000000000000000e+02
4.662907602907264359e-04 1.558102327963888367e-01 1.558102327963888367e-01 1.558109305252299015e-01 1.000000000000000000e+00 9.106124200820922852e+02 2.385854887962341309e+01 2.000000000000000000e+00 7.610000000000000000e+02
3.531847874610328348e-04 1.519461382155797569e-01 1.519461382155797569e-01 1.519465486877611404e-01 1.000000000000000000e+00 9.345892539024353027e+02 2.397683382034301758e+01 2.000000000000000000e+00 7.810000000000000000e+02
3.718590951773728648e-04 1.469776071387165206e-01 1.469776071387165206e-01 1.469780775469918810e-01 1.000000000000000000e+00 9.585081062316894531e+02 2.391885232925415039e+01 2.000000000000000000e+00 8.010000000000000000e+02
3.564023229109426890e-04 1.427358355437433335e-01 1.427358355437433335e-01 1.427362805000407797e-01 1.000000000000000000e+00 9.824285972118377686e+02 2.392049098014831543e+01 2.000000000000000000e+00 8.210000000000000000e+02
3.431972925308933897e-04 1.401213089981777349e-01 1.401213089981777349e-01 1.401217292918710833e-01 1.000000000000000000e+00 1.006297024965286255e+03 2.386842775344848633e+01 2.000000000000000000e+00 8.410000000000000000e+02
3.534900802089046548e-04 1.310811097913851253e-01 1.310811097913851253e-01 1.310815864237916961e-01 1.000000000000000000e+00 1.030266695976257324e+03 2.396967101097106934e+01 2.000000000000000000e+00 8.610000000000000000e+02
4.969025496876113132e-04 1.297942676188632849e-01 1.297942676188632849e-01 1.297952187827463300e-01 1.000000000000000000e+00 1.054068788051605225e+03 2.380209207534790039e+01 2.000000000000000000e+00 8.810000000000000000e+02
3.399346392970538952e-04 1.242333201580520102e-01 1.242333201580520102e-01 1.242337852319249231e-01 1.000000000000000000e+00 1.078100872039794922e+03 2.403208398818969727e+01 2.000000000000000000e+00 9.010000000000000000e+02
3.758125317754347212e-04 1.177536175314918970e-01 1.177536175314918970e-01 1.177542172357827488e-01 1.000000000000000000e+00 1.101950474739074707e+03 2.384960269927978516e+01 2.000000000000000000e+00 9.210000000000000000e+02
5.539956034640462551e-04 1.236347914889756316e-01 1.236347914889756316e-01 1.236360326832397910e-01 1.000000000000000000e+00 1.125817448139190674e+03 2.386697340011596680e+01 2.000000000000000000e+00 9.410000000000000000e+02
3.021572333631961722e-04 1.156819657581500682e-01 1.156819657581500682e-01 1.156823603695199543e-01 1.000000000000000000e+00 1.149996031284332275e+03 2.417858314514160156e+01 2.000000000000000000e+00 9.610000000000000000e+02
3.440970031018718094e-04 1.059580941848100449e-01 1.059580941848100449e-01 1.059586529077480299e-01 1.000000000000000000e+00 1.173932325124740601e+03 2.393629384040832520e+01 2.000000000000000000e+00 9.810000000000000000e+02

